Oriented surface points for efficient and accurate radar odometry

This paper presents an efficient and accurate radar odometry pipeline for large-scale localization. We propose a radar filter that keeps only the strongest reflections per-azimuth that exceeds the expected noise level. The filtered radar data is used to incrementally estimate odometry by registering the current scan with a nearby keyframe. By modeling local surfaces, we were able to register scans by minimizing a point-to-line metric and accurately estimate odometry from sparse point sets, hence improving efficiency. Specifically, we found that a point-to-line metric yields significant improvements compared to a point-to-point metric when matching sparse sets of surface points. Preliminary results from an urban odometry benchmark show that our odometry pipeline is accurate and efficient compared to existing methods with an overall translation error of 2.05%, down from 2.78% from the previously best published method, running at 12.5ms per frame without need of environmental specific training.

==> Datasets/comparison_p2p_data.txt <==
Method Dataset Resolution Translation_error Rotation_error ATE_m RPE_m RPE_deg RPE_m_dev RPE_deg_dev bias_x bias_y bias_theta
Point-to-point combination 2 1.885 0.615 37.17 0.064 0.077 0.051 0.0715 −0.0133331844 −0.004930190421 0.002422912001
Point-to-point combination 2.5 2.101187893 0.5588188475 26.98737385 0.07258250267 0.08126331713 0.06006214979 0.07718260856 0.005206636103 -0.004740384393 0.00007250644336
Point-to-point combination 3 2.549818606 0.563025185 31.41296273 0.08917363836 0.08604470701 0.08408100555 0.08504024345 0.01560338616 -0.004801975109 0.0008932030931
Point-to-point combination 3.5 2.5035 0.5595 23.1625 0.1074 0.0928 0.09855 0.0887 0.01750410611 -0.004754830459 0.0008427662531
Point-to-point combination 4 2.65 0.63 33.86 0.1315 0.1015 0.1475 0.1095 0.006001126387 −0.003796724119 −0.0004795435447

==> Datasets/comparsion_P2L_data.txt <==
Method Dataset Resolution Translation_error Rotation_error ATE_m RPE_m RPE_deg RPE_m_dev RPE_deg_dev bias_x bias_y bias_theta
Point-to-line combination 2 2.165 0.73 102.795 0.052 0.086 0.038 0.0775 −0.02241031235 −0.006377873203 0.005729500633
Point-to-line combination 2.5 2.042159859 0.6469146417 65.35962906 0.05523082596 0.08930815613 0.03943323078 0.08183596235 -0.02202922825 -0.00586297959 0.004155816559
Point-to-line combination 3 2.005496165 0.6560972921 59.89099291 0.05913621874 0.09047173372 0.04294956833 0.08310000628 -0.02143814292 -0.006104842495 0.002898090858
Point-to-line combination 3.5 2.062200303 0.6454414206 34.57532366 0.06532741512 0.09458196365 0.06010702484 0.08941935552 -0.02186396791 -0.005794377479 0.001792869947
Point-to-line combination 4 2.055 0.64 45.6 0.0715 0.1005 0.0545 0.092 −0.02134036745 −0.005314398781 0.002190531059

